Unstable recurrent patterns in Kuramoto-Sivashinsky dynamics

We undertake a systematic exploration of recurrent patterns in a 1-dimensional Kuramoto-Sivashinsky system. For a small, but already rather turbulent system, the long-time dynamics takes place on a low-dimensional invariant manifold. A set of equilibria offers a coarse geometrical partition of this manifold. A variational method enables us to determine numerically a large number of unstable spatiotemporally periodic solutions. The attracting set appears surprisingly thin - its backbone are several Smale horseshoe repellers, well approximated by intrinsic local 1-dimensional return maps, each with an approximate symbolic dynamics. The dynamics appears decomposable into chaotic dynamics within such local repellers, interspersed by rapid jumps between them.

==> 00ReadMe.txt <==
editing history:
$Author: predrag $ $Date: 2008-04-15 00:27:31 -0400 (Tue, 15 Apr 2008) $


========= SUBMISSION ===================================================


------------------------------
					Lan		Nov ?? 2008

submitted the article to PRE:

PRE ID: ??
Unstable recurrent patterns in Kuramoto-Sivashinsky dynamics

------------------------------
					Lan		Nov ?? 2008
uploaded it to arXiv:
PaperId: nlin.CD/??, PaperPassword: 
?? (access still password restricted)

mp_arc(Texas, austin)CONFIRMING: ??


========= EDITING ===================================================
					Predrag		Apr 14 2008

last cleanup - removed commented lines, etc.
	- ready for arXiv submission.
	- reminder to PC: see if there is something to salvage from flotsam.tex?

------------------------------
					Lan		Jul 15 2006
ks.tex is actually the conjectured ksnew.tex file, other files
are all the most updated versions. I edited them in February.

------------------------------
					Predrag		Jul 14 2006
commited source files to
svn://localhost:22369/y-lan/ks 	ssh_tunneled subversion repository

------------------------------
					Lan		Feb 12 2006

I have made a significant modification to the KSe paper according to our 
conversation. Please check the attached files. The .bib file contains the 
bibliography file. The .zip has all the .tex files I am using. The .ps 
file has the postscript form of the manuscript. As I did not do any extra 
calculations or plottings, you may still use the original figures to carry 
out the compiling of the .tex files.

------------------------------
					PC 		Oct 17 2005

Handed the draft to y-lan

------------------------------
					PC 		Oct 17 2005
got rid of
	figs/antmn1.eps
	photoshop/ant1p1b.eps
	photoshop/ant1p1a.eps
	figs/bupo3a.eps
	figs/bupo3b.eps
	photoshop/antcycl8.eps
	photoshop/antcycl7.eps
	figs/kscc1.eps
	figs/kscc2.eps

------------------------------
                                        Predrag		Jul  6 2005
remember equilibrium of equlibria stability plots 
in ~predrag/programs/fortran/laurette/gnu/ks-equil.gnu

------------------------------
edits:
					Lan 		Nov 28 2004
major correction to all sections except:
	* intro.tex
	* least stability principle - sop.tex
	* flotsam

                                        Predrag		Nov 17 2004
                                        Lan             Nov 11 2004

------------------------------

					Predrag		Aug  9 2004
Handed the draft to y-lan



